Open-vocabulary Attribute Detection

Vision-language modeling has enabled open-vocabulary tasks where predictions can be queried using any text prompt in a zero-shot manner. Existing open-vocabulary tasks focus on object classes, whereas research on object attributes is limited due to the lack of a reliable attribute-focused evaluation benchmark. This paper introduces the Open-Vocabulary Attribute Detection (OVAD) task and the corresponding OVAD benchmark. The objective of the novel task and benchmark is to probe object-level attribute information learned by vision-language models. To this end, we created a clean and densely annotated test set covering 117 attribute classes on the 80 object classes of MS COCO. It includes positive and negative annotations, which enables open-vocabulary evaluation. Overall, the benchmark consists of 1.4 million annotations. For reference, we provide a first baseline method for open-vocabulary attribute detection. Moreover, we demonstrate the benchmark's value by studying the attribute detection performance of several foundation models. Project page https://ovad-benchmark.github.io

==> figures/att_types_ablation_data.txt <==
DIRS	Chance	bbox+cls	cap	cap+nouns	cap+nouns+nph	cap+nouns+ncomp
1	8.61	14.09	15.01	16.10	15.92	18.81
2	16.09	10.64	10.88	11.30	10.94	29.11
3	4.40	10.15	11.35	11.81	11.29	12.61
4	4.83	11.47	12.27	13.02	13.33	14.97
5	22.83	16.53	16.79	17.09	18.05	28.04
6	4.61	3.66	3.92	4.22	4.08	19.69
7	1.50	13.91	15.96	16.50	15.56	8.80
8	9.68	48.22	50.74	53.50	50.96	34.40
9	50.00	50.39	50.52	52.61	51.69	51.47
10	6.81	21.08	21.62	21.09	20.83	15.29
11	20.61	35.30	36.02	35.79	35.59	31.19
12	6.93	47.58	48.58	46.99	46.97	10.33
13	5.57	4.33	5.62	12.41	13.51	22.49
14	18.48	42.05	43.16	43.70	43.94	30.66
15	17.32	12.91	12.94	13.42	13.75	26.65
16	8.51	5.53	5.51	5.59	5.73	22.83
17	29.57	37.69	38.83	38.76	38.88	37.99
18	17.96	11.39	11.39	11.37	11.46	37.37
19	4.36	3.08	3.45	4.67	4.35	13.25
20	22.82	17.02	17.53	18.76	18.30	40.40


==> figures/compare_attributes_types.txt <==
DIRS	Chance	OV-Faster-RCNN	Detic	VL-PLM	Rasheed	OVR	LocOv	OVAD-Baseline
1	8.61	11.91	13.35	13.69	14.57	15.10	14.90	18.81
2	16.09	19.41	21.88	10.91	11.60	28.35	19.68	29.11
3	4.40	7.23	8.32	9.87	10.49	8.17	8.26	13.32
4	4.83	10.13	11.92	9.58	9.62	8.31	6.57	15.15
5	22.83	25.90	26.25	16.46	17.39	29.27	24.41	28.04
6	4.61	13.89	11.67	4.88	7.28	29.01	24.53	19.69
7	1.50	4.20	5.50	14.36	15.06	5.37	7.06	8.80
8	9.68	13.11	18.18	47.04	45.70	48.50	52.76	34.47
9	50.00	50.45	50.93	50.48	50.43	51.57	51.71	51.98
10	6.81	8.01	8.32	20.74	20.16	11.14	12.89	15.29
11	20.61	22.54	24.81	34.31	33.73	29.16	28.63	31.19
12	6.93	6.49	6.72	43.82	44.06	10.24	21.26	11.12
13	5.57	9.82	12.68	4.77	11.17	13.86	15.41	22.49
14	18.48	23.20	24.03	43.12	40.27	36.48	40.34	30.96
15	17.32	18.18	18.39	12.88	13.73	20.31	19.76	26.65
16	8.51	12.56	13.26	5.26	5.84	20.39	13.22	22.83
17	29.57	32.40	35.33	35.43	36.64	34.75	36.81	38.60
18	17.96	23.45	25.85	11.07	12.16	31.41	21.61	39.38
19	4.36	6.32	7.49	3.16	3.30	10.09	11.38	13.84
20	22.82	30.61	33.90	17.06	18.17	35.06	27.87	40.46


==> figures/ova_box_attribute_types.txt <==
DIRS	Chance	CLIP	BLIP+ft	Open-CLIP	ALBEF+ft	X-VLM	OVAD-Baseline-Box
1	8.64	16.55	24.29	16.98	21.04	28.06	21.84
2	16.16	17.67	38.88	21.46	27.52	30.29	23.87
3	4.43	13.21	21.64	13.38	19.17	26.53	16.47
4	4.86	12.01	17.38	12.69	14.43	19.63	17.62
5	22.81	26.65	33.90	26.53	27.40	33.41	24.08
6	4.67	30.04	33.60	27.74	26.79	47.35	22.18
7	1.52	9.05	15.30	12.54	16.03	12.46	13.31
8	9.81	20.70	57.31	44.78	55.87	76.93	55.53
9	50.00	53.28	56.16	54.09	55.06	58.44	53.45
10	6.89	12.83	19.55	8.30	17.68	23.24	19.57
11	20.67	29.95	35.98	26.53	35.06	41.50	33.79
12	7.04	13.98	17.05	6.91	23.72	25.92	15.29
13	5.57	17.29	18.53	18.95	15.63	23.84	25.49
14	18.44	39.12	42.50	41.32	44.48	57.06	44.86
15	17.34	25.76	24.48	21.33	23.50	34.93	23.50
16	8.64	17.02	33.64	16.36	14.05	28.72	25.08
17	29.55	34.24	38.53	40.19	39.06	51.33	41.06
18	17.99	18.06	45.72	16.03	27.24	39.55	32.96
19	4.36	7.57	17.49	6.70	11.43	18.07	14.93
20	22.80	30.39	38.27	29.85	34.19	40.41	41.05

